A Graph-Based Iterative Strategy for Solving the All-Line Transmission Switching Problem

The transmission switching problem aims to determine the optimal network topology that minimizes the operating costs of a power system. This problem is typically formulated as a mixed-integer optimization model, which involves big-M constants that lead to weak relaxations and significant computational challenges, particularly when all lines are switchable. In this paper, we propose a two-fold approach: first, using graph theory to derive tighter big-M values by solving a relaxed longest path problem; second, introducing an iterative algorithm that incorporates a heuristic version of the switching problem to efficiently generate low-cost feasible solutions, thereby accelerating the search for optimal solutions in the integer optimization solver. Numerical results on the 118-bus network show that the proposed methodology significantly reduces the computational burden compared to conventional approaches.

==> results_SS_IT_tabla2.csv <==
x,BN_SS,SR_SS,LP_SS,LP_SS_1.1,LP_SS_1.35,BN_IT,SR_IT,LP_IT,LP_IT_1.1,LP_IT_1.35
0.0,29.40246591204425,35.66102597248541,41.108521102921664,24.94207326375341,25.860612524710103,29.40246591204425,34.43446022955815,35.76740952263671,24.94207326375341,25.860612524710103
1.0,31.54325541495226,39.89838469803973,46.21035779061873,29.60394602139361,35.74311417307281,38.132242710175085,35.03170665284534,35.776993289861444,29.60394602139361,32.00183254015559
2.0,32.02262960870764,40.22057361599988,50.34641535834418,32.52645037665806,40.09654116401736,40.560020678191,37.95970176996178,36.00936987524878,32.11846590479864,35.416700995390414
3.0,40.84001277024305,44.222503582685846,51.27966783800544,33.18892120023141,45.849084669189125,41.50453865658979,38.43661797510381,37.54396841726739,32.86162494739534,41.17802046131554
4.0,49.13822301492497,44.67219690005841,53.13766017384553,35.894342416375835,47.35962368334837,42.36585684256933,42.00662438819731,38.12268572038871,34.029801764584846,45.33999337592006
5.0,49.61623318975728,48.26662741005728,53.279628358999,36.53627535044735,47.65058221445758,43.996445882946695,44.988391565422,42.20564452721999,34.26255411313678,52.95967583764353
6.0,54.79689198004512,50.6932568318699,59.67815420421398,38.31311382243055,56.41523010079785,47.367424841918776,50.96310403606705,43.15620702449746,34.53473021133226,53.19117930315816
7.0,56.90812577701079,52.514037512659485,59.83988565690503,39.39483406348717,57.84829083464324,48.46501521188141,53.60031603577572,44.13125689250055,34.94479674106565,53.616192267001054
8.0,58.42090030335287,53.31887388616811,65.25416044676797,40.97503861342791,58.62630076392664,53.36431240498787,63.39018380911315,44.85654722629474,36.44224248804464,54.09532604408173
9.0,72.22132326782165,61.33385741099138,75.22610027638193,44.95111041333645,60.91063873112808,55.933988257748894,67.08244305214335,46.22700375645093,36.61647858669841,54.2066781847589
10.0,80.21040993249552,62.967828315266885,90.11295670899896,51.37171672859897,60.98433044677469,57.371063621917536,67.54459687640306,52.63219602794099,47.95437783949114,54.90803759429984
11.0,81.39260040232509,63.00605249215884,93.39865897677382,56.32267385572713,62.878470227955965,59.55592016412491,68.00293313721691,52.65576394631932,49.02825191869976,55.20288731280351
12.0,87.80982911173109,64.10003962560272,94.82989294931131,66.5109491072872,63.466690325482176,64.74672289311943,79.09657349263998,54.82431078168376,59.533192481505104,57.38721892461458
13.0,91.41016997892277,69.5994643424443,98.84043790379752,66.81448282369053,63.61084514083846,67.58247830533256,82.49919738316554,56.80753774376012,60.7046552563367,57.52764269193905
14.0,91.87371060449054,73.94721444384925,101.044958850213,69.51430222685214,64.05294808362275,68.07097306984004,85.97143925020623,61.29805668844038,61.72541778985704,60.93661508167487
15.0,94.0881724814814,78.04395595436668,101.57079702197102,71.7543744133607,67.68327364877572,72.2620761797526,87.31622167857529,61.53215607611413,65.15345966812713,62.56503640635967
16.0,109.20274276379924,83.62144855164503,102.3608591699638,75.13804754880734,69.18054870200089,77.97825022548446,92.96448940389186,64.30035285606517,71.34368501753825,73.52756717627392
17.0,112.27388444626216,89.51711691249047,113.52779468391346,75.93195083662148,73.24257414724363,81.52688412854931,93.27459055655684,70.76235970019012,73.24271668974063,76.91201349920807
18.0,116.98335624175957,89.52427851814534,118.6658985725338,77.26672749115447,79.14314805767297,84.83816695869982,99.26312625709537,71.78867145858956,73.36020270682647,77.15186633890539
19.0,126.46740667230382,91.77684225847032,133.0294558552426,79.26743498488871,81.87120923348166,84.87756083751232,101.61614158435036,72.9506025824831,77.07304036333807,80.92650162816545
20.0,134.40167484545782,92.85289630180436,139.1420304782466,79.33235374971059,85.77180457688328,86.65471345201686,105.5909538014506,73.90282364355849,77.29587524707502,82.19694323557022
21.0,135.9505601504786,93.7559090823086,139.31223406283976,84.6779268848991,86.01665192564153,87.53071072645966,107.86721745824693,74.6730915173761,79.60402517699981,86.12560767174163
22.0,141.26958262483194,95.01502586420622,151.70648649765494,85.66545622863543,87.31978321700178,94.00051160910309,109.3235812879276,77.23149507513025,88.37982535358984,89.26299456123596
23.0,142.00634940068852,100.23619702198648,170.72457944938924,86.8247999631487,90.97610625572058,97.08373712509002,118.35695874449488,81.7901590632129,91.50559697573104,89.78392820997017
24.0,143.51670242773682,103.12404199149512,171.6365030480604,91.32900959711084,93.99210765336828,100.68298357189164,120.0899577120878,89.61288836057938,96.4100613546728,95.0766852207963
25.0,144.40191857825548,106.43795973643002,185.0501651599968,91.94389702164324,97.65188045853274,103.7274234830734,121.54261917101918,92.64849761201054,97.66727680598264,96.07833659177774
26.0,147.45489017272678,115.12560197877968,191.156230872489,97.82885104852848,100.14753778493775,105.15928454517336,123.69743378683296,96.18665530447429,111.78982144590832,96.3422447246928
27.0,150.7962687152246,115.68549874234157,191.56411873780897,103.93648007717692,100.8597715342796,110.77002104920092,125.27201698075912,101.34874959386671,113.89452751425488,96.37969209184844
28.0,157.67575171613535,117.62043375026036,212.45000736636032,104.32132608141252,104.69519086921068,117.43371465428494,128.98898405640395,105.41453801729324,116.1650329587547,105.02448047859733
29.0,164.7555045371025,119.22432788079566,215.420831279274,104.607062464044,111.90103868197453,118.39464122361116,129.2484279046283,107.35936616632544,117.06549253035207,106.84748934303003
30.0,167.82484907696232,125.52043482840728,249.70694826223584,108.94382083424868,112.509870731161,127.5160675019109,129.30631636437877,109.57672040604564,121.96994719461632,110.7095994801395
31.0,174.54467444427536,125.94431989706749,319.31566236331435,119.43201941345316,115.85078218626276,128.68983695200802,132.94717094361317,110.60411014041624,128.15796594881672,115.8075489854428
32.0,182.89810826426643,143.996551396321,330.97823328498345,120.60846610846464,124.14878374756834,131.0500360863194,138.20811653420984,111.5472238999224,128.27231396815546,121.2424117926728
33.0,192.0119570169624,149.7225804492766,357.7093732957556,130.35315180370105,131.54394522269644,148.83564133854136,139.02248263268825,112.34973478211626,129.5569584392602,122.31476782988912
34.0,199.31167912960643,151.30890859188762,377.8662268043185,134.21066981192007,159.20649558864815,163.98309732437298,139.74882748834514,115.69720158033208,133.71708850993468,123.76522384427886
35.0,245.13414441068943,158.12422982771423,379.3876380527414,147.4216032498189,161.77562606557967,170.5919613990111,140.39995691792956,122.8625557064104,139.06751798435715,131.68069191664142
36.0,248.8572058627661,158.66312664384634,425.8666868656967,175.0764639816724,180.6437320622209,175.39292359643565,141.68642459659756,124.37554766477052,143.24049280245958,135.5918133726423
37.0,256.9320308839471,164.9275591988406,459.7467365341298,175.8025501648442,196.05761988362863,190.939989790794,141.74254008576622,127.44329303751874,147.3982305046968,135.82779631376812
38.0,257.99343917058496,176.02036810477114,668.129260517072,176.17694932171528,202.5554067020257,219.92594505142443,148.56731511577377,129.4665967528195,148.1959020888819,136.3085280746689
39.0,303.49840276111354,187.22558534627083,742.8153084798298,183.78389865040128,222.60729934139417,225.04644526126964,149.73382015773308,135.421224943126,148.92828165222218,138.16853201446557
40.0,467.91027066932384,233.11246759139908,1002.9025400422984,188.6113757325996,226.93936822498029,231.3406073436732,154.68046547060348,142.71549997472476,152.86963490921835,138.19234204316874
41.0,502.2517509980531,259.2628931383328,1069.288025193415,263.6799985354342,232.8262179753733,233.00782629718267,161.05701990332466,157.70221384573338,160.9167182809233,139.5105691212429
42.0,566.3074041339353,263.82398223908496,1292.2710595962176,273.0577844642944,257.4669141208517,240.39551458042044,163.55400601157004,163.21464718921274,166.7895552155151,143.63602624027226
43.0,783.5825986113045,349.9802766355275,1813.2236969761727,280.5446362065726,388.670411388972,243.52731908154544,172.4345431150358,167.17423677838042,205.0302890736654,150.73004647742985
44.0,796.5882711280727,396.2090408301464,2498.649692758883,322.5908609708145,388.9517504180865,247.38602308940307,199.0209978259564,174.21674599885307,207.77494742152163,152.73721735295038
45.0,904.8260031995428,411.8192980365861,3600.0000975982584,470.56789861354304,450.676030157214,252.6153631421679,208.20985737289385,185.0241405278989,217.1253951906052,156.00806009555282
46.0,917.3321727401654,461.82192686433984,3600.0000979211454,501.1279076610839,463.2176672994771,263.7975150185092,238.4585408772668,229.67793678047923,224.0861456366191,157.87248540940158
47.0,1029.8873154844243,483.2011454240154,3600.000099023532,640.8745290579964,484.1962944351652,264.9086784500057,242.7543883561256,230.81522505521625,231.01269952006484,159.3812199951189
48.0,1274.1870441610558,531.8994162805809,3600.0000991298,704.7279405223439,486.2929173108102,273.91001197488345,252.35510785857903,244.1890080137398,244.4179400473949,160.7703921692997
49.0,1381.0392628180748,537.8877000736423,3600.000099161017,946.961243791863,491.15702815289256,279.5300224395987,272.43573303786576,248.2324698622834,247.46220519923875,174.07948379763576
50.0,1938.516526327764,626.8419020587011,3600.0001013525853,966.52203625638,551.1795285544918,287.79393235965006,272.8677073818012,250.65036789250507,250.25306994892247,174.81072167144458
51.0,2040.723225101008,782.5358596863475,3600.0001014169507,2162.642586419321,577.2225021324812,304.37723172590324,274.0991055616068,269.5300211842962,259.7090639523394,180.5706941685498
52.0,2396.6248170403755,861.023641544473,3600.0001015424464,2529.101851211988,608.9068245269883,320.5090873527275,274.7995653133891,271.36943684823973,264.6402251406406,197.51635211441567
53.0,3600.000098002328,883.05045279951,3600.0001018218995,3600.000098700744,959.3896259456052,360.1450642412444,306.94140487508463,284.6202441199281,267.187196993552,209.62165367926252
54.0,3600.000098100288,1052.260686447018,3600.0001019227866,3600.0000987485323,1010.9976749653227,361.4265727393232,320.4774752087451,321.3400408184819,280.94573473221175,239.7629859197289
55.0,3600.0000983979967,1099.306929501976,3600.000102238196,3600.000099314524,1254.4510358290447,364.2275542015904,338.7653792076885,334.2202308214759,293.5179246544417,241.9490030455776
56.0,3600.000099875994,1335.8884521236191,3600.000104071722,3600.000099400374,1257.2883639516708,441.7171296634489,433.8428740303096,353.9979007466666,299.3169949775814,248.2310993739061
57.0,3600.000099928159,1926.299334176004,3600.0001045217846,3600.0001004770893,1594.8873858538464,536.6245162367169,526.7149104185662,356.29367872124084,318.6571209825232,251.5277070374242
58.0,3600.000100067782,2827.1177222037245,3600.0001050948254,3600.000101171909,1623.2808242960398,557.3618170631122,538.7480080376187,403.8105188543501,323.16391001572777,256.4578323551045
59.0,3600.000101150933,2853.81503889909,3600.000105275625,3600.000101626853,1719.8121676519877,557.5537809745138,556.907742282935,475.6380905149359,324.2242800044052,260.02343933182686
60.0,3600.000101170433,3600.0000988856177,3600.000106450846,3600.0001033473504,2291.578527099198,559.1494559786285,584.2831240972943,495.20541672540816,400.9936204779032,278.2217800153734
61.0,3600.000101289964,3600.0000997763145,3600.000107424912,3600.0001039113463,3600.000097658252,588.1062993930269,602.9369123725247,528.1043762805764,453.7769479908391,308.7502438740097
62.0,3600.0001013754686,3600.0001001990872,3600.0001087181577,3600.000104336128,3600.0000983600485,653.0934834892035,654.6913596338179,540.6154599083795,513.7123670857031,366.635848894924
63.0,3600.000102482393,3600.000101985327,3600.000108984083,3600.000105301871,3600.0001006841503,788.6421836194804,1138.544174849176,566.0978781041797,530.0950984827058,517.6566858361003
64.0,3600.0001034614497,3600.0001037071,3600.00010997605,3600.000106483221,3600.00010071301,931.6965408166728,1139.01174169125,569.2270639671231,540.5380939418901,531.5848890499916
65.0,3600.000104098165,3600.000103928709,3600.0001104092594,3600.000106505657,3600.0001007176147,1121.530499363511,1139.3442748533914,572.4105118452167,557.4332162057035,533.4456409511042
66.0,3600.000104282908,3600.000103941326,3600.0001132985903,3600.000106996972,3600.000100879898,1128.960115079757,1140.9758440960854,579.8691747966284,563.4583711525681,544.2001483482109
67.0,3600.000104780104,3600.000104172303,3600.000114086711,3600.000107535301,3600.0001023357354,1140.6951933646349,1146.0105439381923,586.750786380455,594.2009371866114,557.4571272967189
68.0,3600.0001050189444,3600.000105475512,3600.000115047633,3600.000109366637,3600.000102859601,1158.0524764756094,1154.927389473148,642.9101338355824,618.6318763279513,564.0589234106451
69.0,3600.000105866708,3600.000107983624,3600.0001157506194,3600.00010940336,3600.000102872991,1165.1320403816767,1169.4848724221906,1136.6803901717617,618.9967396695217,608.8955046728987
70.0,3600.000106386342,3600.000111418736,3600.000116372949,3600.000110008452,3600.0001035433424,1315.86317791664,1171.4652596035398,1145.1551018698278,633.4521780973311,714.8471873106282
71.0,3600.0001081321207,3600.000111505546,3600.0001178841817,3600.000111229963,3600.000105929544,1595.2163544317102,1177.6378998188304,1159.0334287183296,648.9899554870226,1124.6476489079266
72.0,3600.0001084957103,3600.000112409361,3600.0001181637176,3600.000111632206,3600.000106543176,3599.0006251897303,1179.6864352857235,1173.5054801497242,1128.462215726072,1133.8974218885787
73.0,3600.000110022301,3600.0001131491485,3600.000118338196,3600.000111786966,3600.0001075277987,3599.018196954189,1202.6259469713036,1174.1778174231486,1141.6545532736925,1145.8754293884265
74.0,3600.000110321765,3600.00011607917,3600.000118687577,3600.000113498033,3600.000108183162,3599.0253895976343,1216.1412706355864,3599.037805255174,1149.4103189782868,1147.261002978939
75.0,3600.0001123185625,3600.0001163379707,3600.0001216615083,3600.000114581489,3600.000109061057,3599.0331375407723,1259.5156153657488,3599.081818211483,1153.4534096497664,1162.176363869127
76.0,3600.000113521452,3600.000120856544,3600.000125818528,3600.0001169232787,3600.0001091923928,3599.0774210370937,1327.2757492973112,3599.1064799565734,1162.959287200446,1164.051996649171
77.0,3600.0001136542937,3600.000121471686,3600.00012747652,3600.0001263122604,3600.000114674332,3599.078846603248,1586.3366629251243,3599.129152657126,1164.865347452418,1181.036525421
78.0,3600.0001187616263,3600.0001274847227,3600.0001305798687,3600.000130415682,3600.0001162991,3599.1102419995377,1829.2502681623173,3599.1932862205003,2306.6232737119067,1192.6946461469556
79.0,3600.000119037672,3600.0001359061093,3600.000131520432,3600.000134190776,3600.0001206082475,3599.13918122237,1859.7986034896137,3599.2187275129786,3599.003619640326,1216.0328667927793
80.0,3600.0001272923687,3600.00014649738,3600.0001319730545,3600.000134610459,3600.000121094108,3599.259430210596,3599.052271218623,3599.219827382892,3599.0814994098687,1245.559619199098
81.0,3600.000127806599,3600.0001519787365,3600.0001379746554,3600.000137630881,3600.000129163921,3599.266721421,3599.148966585068,3599.2557559753504,3599.130698451468,1560.1319953893983
82.0,3600.000148040438,3600.0001535390275,3600.000140886744,3600.000156227347,3600.0001369594347,3599.317364037987,3599.1554056727564,3599.277019027877,3599.1402770703803,3599.022385153108
83.0,3600.0001515547333,3600.0001628952577,3600.0001439769867,3600.000159019716,3600.0001454837925,3599.351344818987,3599.222151606977,3599.278293150529,3599.1903578063,3599.0839468221966
84.0,3600.000159055553,3600.000164631914,3600.000159630511,3600.000172012737,3600.0001488519542,3599.4403158987525,3599.2770916279333,3599.330116248706,3599.2632455356634,3599.15960473448
85.0,3600.000165401646,3600.000174347822,3600.0001611728444,3600.00018278968,3600.0001599546945,3599.444313854391,3599.286337685974,3599.345143924497,3599.337199415475,3599.2309559906807
86.0,3600.000166062207,3600.00021350784,3600.0001728878924,3600.0001911590666,3600.000173143879,3599.4794241759646,3599.3099869943867,3599.4007034551205,3599.340724982432,3599.27638185207
87.0,3600.0001661929105,3600.000216646159,3600.0002029943034,3600.000197323605,3600.0001745325044,3599.533553631621,3599.320313386215,3599.428458787005,3599.3654057705094,3599.293980929967
88.0,3600.0001680136274,3600.000217927036,3600.000211858129,3600.000222676128,3600.000181354455,3599.5984564573296,3599.4334395700266,3599.4493743622056,3599.3802241667768,3599.295141272555
89.0,3600.000169142535,3600.000220353438,3600.000214686552,3600.0002336596617,3600.0001892627592,3599.648259892193,3599.508599876885,3599.4779194124444,3599.43027733346,3599.337400339835
90.0,3600.0001722534635,3600.000226905577,3600.0002436166983,3600.000271771926,3600.0002139576573,3599.6614674965267,3599.5602899549085,3599.5080594955543,3599.529137165652,3599.404788720345
91.0,3600.0002168872325,3600.000236607558,3600.000248182405,3600.0004586165446,3600.0002426253977,3599.6804184624966,3599.6041203392515,3599.532047132593,3599.5786708472406,3599.424747129456
92.0,3600.000222901033,3600.0002381946174,3600.0002684233136,3600.0004768468875,3600.0002889394427,3599.70781770487,3599.615396484224,3599.541496410404,3599.6168934358657,3599.580460885907
93.0,3600.0002315825973,3600.0002396173504,3600.0002763139832,3600.0004876875155,3600.000293667168,3599.7279046051804,3599.748604485595,3599.558071724537,3599.621477556745,3599.611394303683
94.0,3600.0002411566143,3600.0002396831765,3600.000285083607,3600.000498809057,3600.0003152112176,3599.788472630268,3599.757714478492,3599.645856425405,3599.7858385380737,3599.626577227268
95.0,3600.0003107122634,3600.0005063916888,3600.0003627402853,3600.000540279756,3600.0003170498767,3599.799811934341,3599.765111771595,3599.8276474830177,3599.791004382574,3599.717385995236
96.0,3600.000456314136,3600.000603428878,3600.000366568612,3600.000625722253,3600.000467434116,3599.844258056175,3599.78349775526,3599.837379839367,3599.7998987474857,3599.8025558706195
97.0,3600.000460202318,3600.000607482791,3600.0004954293327,3600.0007322754154,3600.000501429254,3599.8627281963627,3599.7850485312592,3599.840007326583,3599.817435815497,3599.8066773617293
98.0,3600.0009524909465,3600.000806249784,3600.000520951948,3600.0008374477075,3600.000507419277,3599.974851251115,3599.867373157277,3599.857949286435,3599.848758743943,3599.937121761508
99.0,3600.002626661933,3600.0018369830013,3600.0006077443586,3600.0036126871164,3600.001783158767,3599.996586778431,3599.9325882051708,3599.9173284043864,3599.865386812949,3599.985730966864

